Feynman integrals at large loop order and the $\log$-$\Gamma$ distribution

We find empirically that the value of Feynman integrals follows a $\log$-$\Gamma$ distribution at large loop order. This result opens up a new avenue towards the large-order behavior in perturbative quantum field theory. Our study of the primitive contribution to the scalar $\phi^4$ beta function in four dimensions up to 17 loops provides accompanying evidence. Guided by instanton considerations, we discuss the extrapolation of this contribution to all loop orders.

==> how_to_read_the_data.txt <==

# January 14, 2025
# Michael Borinsky and Andrea Favorito

This file explains the accompanying data to the paper 'Feynman integrals at large loop order and the log-Gamma distribution' by Michael Borinsky and Andrea Favorito.

The data is licensed under the CC BY 4.0 license https://creativecommons.org/licenses/by/4.0/ 

The data was created using the ETH Zurich Euler cluster in the year 2024. The precise scripts and C++ used to obtain the data are available on request.

The data is stored in the files 'random_period_feynman_integrals_loop#.xz', where # is an integer between 8 and 17 that indicates the loop order of the period Feynman integrals. Each file is compressed using the xz compression format. After decompression, each file contains a list of period Feynman integrals. Each line in a file is encoded in the JSON format. As such, each line is a list of data entries each encoded as a string.

Here is an example of a line in the (decompressed) file 'random_period_feynman_integrals_loop9':

["0", "6.852402000000000e+06", "3.094190317504409e+03", "2.303735597869176e+00", "7.445358434600858e-04", "G([{0,2},1],[{0,3},1],[{0,4},1],[{0,7},1],[{1,4},1],[{1,6},1],[{1,8},1],[{1,9},1],[{2,3},1],[{2,5},1],[{3,5},1],[{3,7},1],[{4,5},1],[{4,9},1],[{6,8},1],[{6,9},1],[{7,8},1],[{7,9},1])", "4", "10000000", "0", "9.351475900000000e-02", "4.359488165300000e+01", 0]

The entries in this list have the following meaning (numbered in the usual way [0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11]):

    0.  The degree of divergence of the graph. For primitive divergent graphs, this is always 0. All graphs in the data files are primitive divergent.


    1.  The numerical value of the Hepp bound of the graph (also denoted as I^tr). See Section 7 of arXiv:2008.12310 or arXiv:1908.09820.


    2.  The computed numerical value P(G), the period Feynman integral (see the article for a precise definition). It has been computed via a Monte Carlo process.


    3.  The standard deviation of P(G) (or the statistical error). That means the true value of P(G) is within the interval [(2.)-(3.), (2.)+(3.)] with probability ~68%.


    4.  The relative statistical error, i.e. (3.)/(2.).


    5.  The Feynman graph written as a list of edges. Each edge is given in the format [{v1,v2},nu], where v1,v2 are the connected vertices and nu is the edge's weight. In the present data nu is always 1.


    6.  The value of the spacetime dimension D. In the present case, the dimension is always 4.


    7.  The number of sample points for the Monte Carlo tropical Feynman integration. ( Uses a slightly modified version of the code https://github.com/michibo/tropical-feynman-quadrature )


    8.  Random number generator seed for the tropical Monte Carlo algorithm. In the present data, this value is always 0.


    9.  Time spent on the preprocessing step in real-time seconds.


   10.  Time spent on the tropical sampling in real-time seconds. The sampling step is parallelized, so the number of CPU seconds can be much higher.


   11.  Random number generator seed for the random graph generation. The precise graph generation algorithm is described in the article.


